Using LLMs for Analyzing AIS Data

Recent research in Large Language Models (LLMs), has had a profound impact across various fields, including mobility data science. This paper explores the and experiment with different approaches to using LLMs for analyzing AIS data. We propose a set of carefully designed queries to assess the reasoning capabilities of LLMs in this kind of tasks. Further, we experiment with four different methods: (1) using LLMs as a natural language interface to a spatial database, (2) reasoning on raw data, (3) reasoning on compressed trajectories, and (4) reasoning on semantic trajectories. We investigate the strengths and weaknesses for the four methods, and discuss the findings. The goal is to provide valuable insights for both researchers and practitioners on selecting the most appropriate LLM-based method depending on their specific data analysis objectives.

==> assets/Compressed.csv <==
category,dataset_size,result_numeric
attribute,5,0.6428571428571429
attribute,10,0.8571428571428571
attribute,20,0.8571428571428571
attribute,50,0.5714285714285714
attribute,75,0.5357142857142857
attribute,100,0.39285714285714285
fusion,5,0.6111111111111112
fusion,10,0.3888888888888889
fusion,20,0.3611111111111111
fusion,50,0.2777777777777778
fusion,75,0.3055555555555556
fusion,100,0.1111111111111111
individual-trajectory,5,0.5714285714285714
individual-trajectory,10,0.5714285714285714
individual-trajectory,20,0.5714285714285714
individual-trajectory,50,0.42857142857142855
individual-trajectory,75,0.5714285714285714
individual-trajectory,100,0.42857142857142855
ship-interaction,5,0.25
ship-interaction,10,0.125
ship-interaction,20,0.1875
ship-interaction,50,0.21875
ship-interaction,75,0.15625
ship-interaction,100,0.15625


==> assets/PostGIS.csv <==
category,dataset_size,result_numeric
attribute,5,0.8928571428571429
attribute,10,0.9285714285714286
attribute,20,0.9285714285714286
attribute,50,0.7857142857142857
attribute,75,0.7857142857142857
attribute,100,0.75
attribute,150,0.7857142857142857
fusion,5,0.3055555555555556
fusion,10,0.3611111111111111
fusion,20,0.25
fusion,50,0.25
fusion,75,0.4166666666666667
fusion,100,0.4444444444444444
individual-trajectory,5,0.5
individual-trajectory,10,0.619047619047619
individual-trajectory,20,0.619047619047619
individual-trajectory,50,0.6428571428571429
individual-trajectory,75,0.6428571428571429
individual-trajectory,100,0.6071428571428571
individual-trajectory,150,0.6428571428571429
ship-interaction,5,0.375
ship-interaction,10,0.3125
ship-interaction,20,0.3125
ship-interaction,50,0.0625
ship-interaction,75,0.15625
ship-interaction,100,0.125


==> assets/Raw.csv <==
category,dataset_size,result_numeric
attribute,5,0.8571428571428571
attribute,10,0.8571428571428571
attribute,20,0.7142857142857143
attribute,50,0.5714285714285714
attribute,75,0.32142857142857145
attribute,100,0.35714285714285715
attribute,150,0.0
fusion,5,0.8611111111111112
fusion,10,0.6666666666666666
fusion,20,0.4444444444444444
fusion,50,0.4166666666666667
fusion,75,0.4444444444444444
fusion,100,0.4166666666666667
individual-trajectory,5,0.5714285714285714
individual-trajectory,10,0.5714285714285714
individual-trajectory,20,0.5357142857142857
individual-trajectory,50,0.42857142857142855
individual-trajectory,75,0.14285714285714285
individual-trajectory,100,0.21428571428571427
ship-interaction,5,0.3125
ship-interaction,10,0.375
ship-interaction,20,0.1875
ship-interaction,50,0.21875
ship-interaction,75,0.09375
ship-interaction,100,0.0625


==> assets/Semantic.csv <==
category,dataset_size,result_numeric
attribute,5,0.8214285714285714
attribute,10,0.7857142857142857
attribute,20,0.6428571428571429
attribute,50,0.42857142857142855
attribute,75,0.42857142857142855
attribute,100,0.42857142857142855
fusion,5,0.5555555555555556
fusion,10,0.37037037037037035
fusion,20,0.5
fusion,50,0.2777777777777778
fusion,75,0.3888888888888889
fusion,100,0.2777777777777778
individual-trajectory,5,0.35714285714285715
individual-trajectory,10,0.42857142857142855
individual-trajectory,20,0.42857142857142855
individual-trajectory,50,0.42857142857142855
individual-trajectory,75,0.42857142857142855
individual-trajectory,100,0.42857142857142855
ship-interaction,5,0.0
ship-interaction,10,0.125
ship-interaction,20,0.125
ship-interaction,50,0.21875
ship-interaction,75,0.03125
ship-interaction,100,0.03125


==> assets/all.csv <==
dataset_size,model,result_numeric
5,Compressed,0.5555555555555556
5,PostGIS,0.5185185185185185
5,Raw,0.7037037037037037
5,Semantic,0.49074074074074076
10,Compressed,0.5185185185185185
10,PostGIS,0.5679012345679012
10,Raw,0.6481481481481481
10,Semantic,0.45679012345679015
20,Compressed,0.5185185185185185
20,PostGIS,0.5308641975308642
20,Raw,0.5
20,Semantic,0.46153846153846156
50,Compressed,0.38425925925925924
50,PostGIS,0.46296296296296297
50,Raw,0.4305555555555556
50,Semantic,0.3472222222222222
75,Compressed,0.41203703703703703
75,PostGIS,0.5324074074074074
75,Raw,0.2824074074074074
75,Semantic,0.35648148148148145
100,Compressed,0.27314814814814814
100,PostGIS,0.5185185185185185
100,Raw,0.2962962962962963
100,Semantic,0.3194444444444444


==> assets/attribute.csv <==
model,dataset_size,result_numeric
Compressed,5,0.6428571428571429
Compressed,10,0.8571428571428571
Compressed,20,0.8571428571428571
Compressed,50,0.5714285714285714
Compressed,75,0.5357142857142857
Compressed,100,0.39285714285714285
PostGIS,5,0.8928571428571429
PostGIS,10,0.9285714285714286
PostGIS,20,0.9285714285714286
PostGIS,50,0.7857142857142857
PostGIS,75,0.7857142857142857
PostGIS,100,0.75
PostGIS,150,0.7857142857142857
Raw,5,0.8571428571428571
Raw,10,0.8571428571428571
Raw,20,0.7142857142857143
Raw,50,0.5714285714285714
Raw,75,0.32142857142857145
Raw,100,0.35714285714285715
Raw,150,0.0
Semantic,5,0.8214285714285714
Semantic,10,0.7857142857142857
Semantic,20,0.6428571428571429
Semantic,50,0.42857142857142855
Semantic,75,0.42857142857142855
Semantic,100,0.42857142857142855


==> assets/fusion.csv <==
model,dataset_size,result_numeric
Compressed,5,0.6111111111111112
Compressed,10,0.3888888888888889
Compressed,20,0.3611111111111111
Compressed,50,0.2777777777777778
Compressed,75,0.3055555555555556
Compressed,100,0.1111111111111111
PostGIS,5,0.3055555555555556
PostGIS,10,0.3611111111111111
PostGIS,20,0.25
PostGIS,50,0.25
PostGIS,75,0.4166666666666667
PostGIS,100,0.4444444444444444
Raw,5,0.8611111111111112
Raw,10,0.6666666666666666
Raw,20,0.4444444444444444
Raw,50,0.4166666666666667
Raw,75,0.4444444444444444
Raw,100,0.4166666666666667
Semantic,5,0.5555555555555556
Semantic,10,0.37037037037037035
Semantic,20,0.5
Semantic,50,0.2777777777777778
Semantic,75,0.3888888888888889
Semantic,100,0.2777777777777778


==> assets/individual-trajectory.csv <==
model,dataset_size,result_numeric
Compressed,5,0.5714285714285714
Compressed,10,0.5714285714285714
Compressed,20,0.5714285714285714
Compressed,50,0.42857142857142855
Compressed,75,0.5714285714285714
Compressed,100,0.42857142857142855
PostGIS,5,0.5
PostGIS,10,0.619047619047619
PostGIS,20,0.619047619047619
PostGIS,50,0.6428571428571429
PostGIS,75,0.6428571428571429
PostGIS,100,0.6071428571428571
PostGIS,150,0.6428571428571429
Raw,5,0.5714285714285714
Raw,10,0.5714285714285714
Raw,20,0.5357142857142857
Raw,50,0.42857142857142855
Raw,75,0.14285714285714285
Raw,100,0.21428571428571427
Semantic,5,0.35714285714285715
Semantic,10,0.42857142857142855
Semantic,20,0.42857142857142855
Semantic,50,0.42857142857142855
Semantic,75,0.42857142857142855
Semantic,100,0.42857142857142855


==> assets/ship-interaction.csv <==
model,dataset_size,result_numeric
Compressed,5,0.25
Compressed,10,0.125
Compressed,20,0.1875
Compressed,50,0.21875
Compressed,75,0.15625
Compressed,100,0.15625
PostGIS,5,0.375
PostGIS,10,0.3125
PostGIS,20,0.3125
PostGIS,50,0.0625
PostGIS,75,0.15625
PostGIS,100,0.125
Raw,5,0.3125
Raw,10,0.375
Raw,20,0.1875
Raw,50,0.21875
Raw,75,0.09375
Raw,100,0.0625
Semantic,5,0.0
Semantic,10,0.125
Semantic,20,0.125
Semantic,50,0.21875
Semantic,75,0.03125
Semantic,100,0.03125

